ASTOR: Benchmarking and Improving Autoformulation for Soft-Constraint Optimization with a Formal Grammar

Real-world decision problems combine two qualitatively different kinds of constraints: requirements that must be satisfied, called hard constraints, and preferences that can be violated, called soft constraints. Because these problems are often posed to decision-makers in natural language, large language models offer a natural tool for assisting with their solution. This has given rise to autoformulation, which focuses on using LLMs to translate natural-language descriptions of decision problems into executable mathematical optimization models. However, this research often neglects soft constraints like those proposed by consumers, managers, and planners, despite the fact that many practical problems require modeling them explicitly. We introduce ASTOR, an inference-time framework that maps a natural-language decision problem to a grammar-guided abstract syntax tree (AST) before deterministically compiling the resulting representation into executable optimization code. We also introduce SoftOR, a unified benchmark of natural language problems which focuses on soft constraint formulations. On SoftOR, ASTOR achieves the best aggregate accuracy among comparable single-request and multi-agent LLM methods while remaining competitive on standard autoformulation benchmarks that include only hard constraints. Code and data are available at https://anonymous.4open.science/r/astor-softor-iclr-E34C/README.md.

==> appendix_lexibench_habitat_ast_reader.txt <==
Model
|-- Declarations
|   |-- Set: Categories
|   |-- Parameters
|   |   |-- available_units : integer [crew-days]
|   |   |-- category_is_erosion_control[Categories] : integer
|   |   |-- category_is_native_planting[Categories] : integer
|   |   |-- category_is_trail_improvement[Categories] : integer
|   |   |-- category_is_wetland_repair[Categories] : integer
|   |   |-- minimum_units_per_category : integer [crew-days]
|   |   |-- unit_cost[Categories] : real
|   |-- Variable: allocated_units[Categories] : nonnegative integer [crew-days]
|-- Hard constraints
|   |-- total_available_units_limit
|   |   |-- SUM(c in Categories) allocated_units[c] <= available_units
|   |-- min_allocation_per_category
|       |-- FOR ALL c: allocated_units[c] >= minimum_units_per_category
|-- Soft constraints [aggregation: lexicographic]
|   |-- Priority 2: prefer_erosion_and_wetland_min_21
|   |   |-- erosion allocation + wetland allocation >= 21
|   |-- Priority 1 (three tied preferences)
|       |-- SUM(c in Categories) allocated_units[c] = available_units
|       |-- native planting allocation >= 10
|       |-- trail improvement allocation >= 10
|-- Other: preference_relations=[]; objective=feasibility; unresolved=[]

